Two-dimensional kinematics and dynamical modelling of the 'Jackpot' gravitational lens from deep MUSE observations

We present results from the first spatially resolved kinematic and dynamical modelling analysis of the unique SDSSJ0946+1006 ('Jackpot') triple-source lens system, where a single massive foreground $z\,=\,0.222$ galaxy multiple-images three background sources at different redshifts. Deep IFU spectroscopic data were obtained using the MUSE instrument on the VLT, which, compared to previous single-slit observations, provides full azimuthal area coverage, high sensitivity (5 hour integration) and high angular resolution ($0.5\,$arcsec FWHM). To account for the strong continuum contributions from the $z\,=\,0.609$ source, a multiple-component stellar template fitting technique is adopted to fit to the spectra of both the lens galaxy and the bright lensed background arc simultaneously. Through this, we robustly measure the first and second moments of the two-dimensional stellar kinematics out to about $10\,$kpc from the centre of the lens, as well as resolving the inner profile inwards to $\sim1\,$kpc. The two-dimensional kinematic maps show a steep velocity dispersion gradient and a clear rotational component. We constrain the characteristic properties of the stellar and dark matter (DM) mass components with a sufficiently flexible parameterised dynamical model and an imposed lensing mass and find a DM density slope of $\gamma\,=\,1.73\substack{+0.17 \\ -0.26}$, i.e. significantly steeper than an unmodified NFW profile ($\gamma\,=\,1$) and consistent with a contracted DM halo. Our fitted models have a lensing-equivalent density slope of $\eta\,=\,0.96\pm0.02$, and thus we confirm most pure lensing results in finding a near isothermal profile for this galaxy.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
